Scattering of Strahl Electrons in the Solar Wind between 0.3 and 1 au: Helios Observations

Electron velocity distribution functions in the solar wind according to standard models consist of 4 components, of which 3 are symmetric - the core, the halo, and the superhalo, and one is magnetic field-aligned, beam-like population, referred to as the strahl. We analysed in-situ measurements provided by the two Helios spacecrafts to study the behaviour of the last, the strahl electron population, in the inner Solar system between 0.3 and 1 au. The strahl is characterised with a pitch-angle width (PAW) depending on electron energy and evolving with radial distance. We find different behaviour of the strahl electrons for solar wind separated into types by the core electron beta parallel value ($\beta_{ec\parallel}$). For the low-$\beta_{ec\parallel}$ solar wind the strahl component is more pronounced, and the variation of PAW is electron energy dependent. At low energies a slight focusing over distance is observed, and the strahl PAW measured at 0.34 au agrees with the width predicted by a collisionless focusing model. The broadening observed for higher-energy strahl electrons during expansion can be described by an exponential relation, which points toward an energy dependent scattering mechanism. In the high-$\beta_{ec\parallel}$ solar wind the strahl appears broader in consistence with the high-$\beta_{ec\parallel}$ plasma being more unstable with respect to kinetic instabilities. Finally we extrapolate our observations to the distance of 0.16 au, predicting the strahl PAWs in the low-$\beta_{ec\parallel}$ solar wind to be $\sim$ 29$^o$ for all energies, and in the high-$\beta_{ec\parallel}$ solar wind a bit broader, ranging between 37$^o$ and 65$^o$.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
